Simple single-scale microstructures based on optimal rank-3 laminates

With the goal of identifying optimal elastic single-scale microstructures for multiple loading situations, the paper shows that qualified starting guesses, based on knowledge of optimal rank-3 laminates, significantly improves chances of convergence to near optimal designs. Rank-3 laminates, optimal for a given set of anisotropic loading conditions, are approximated on a single scale using a simple mapping approach. We demonstrate that these mapped microstructures perform relatively close to theoretical energy bounds. Microstructures with performance even closer to the bounds can be obtained by using the approximated rank-3 structures in a further step as starting guesses for inverse homogenization problems. Due to the non-convex nature of inverse homogenization problems, the starting guesses based on rank-3 laminates outperform classical starting guesses with homogeneous or random material distributions. Furthermore, the obtained single-scale microstructures are relatively simple, which enhances manufacturability. Results, obtained for a wide range of loading cases, indicate that microstructures with performance within 5-8% of the theoretical optima can be guarantied, as long as feature sizes are not limited by minimium size constraints.

==> ex1.txt <==
0	1	1.1164	1.0608	1.0504	1.044
0.1	1	1.1363	1.0568	1.0715	1.0864
0.2	1	1.1408	1.0599	1.0564	1.0381
0.3	1	1.1254	1.0612	1.0918	1.0667
0.4	1	1.1275	1.0651	1.0854	1.0735
0.5	1	1.1279	1.0632	1.0522	1.0866
0.6	1	1.1289	1.0666	1.0824	1.1401
0.7	1	1.1291	1.0644	1.0751	1.0613
0.8	1	1.1296	1.068	1.0626	1.0932
0.9	1	1.1299	1.0683	1.0672	1.04
1	1	1.1482	1.0615	1.0771	1.0572


==> ex1_2.txt <==
0	3	3.3492	3.1823	3.1512	3.132
0.1	4.2984	4.8842	4.5426	4.6056	4.6699
0.2	5.1058	5.8246	5.4117	5.394	5.3001
0.3	5.8464	6.5796	6.2044	6.3832	6.2365
0.4	6.5566	7.3924	6.9835	7.1166	7.0384
0.5	7.2495	8.1767	7.7075	7.6277	7.877
0.6	7.9313	8.9535	8.4594	8.5847	9.0421
0.7	8.6054	9.7161	9.1595	9.2514	9.1327
0.8	9.2741	10.476	9.905	9.8542	10.138
0.9	9.9386	11.23	10.617	10.606	10.336
1	10.6	12.171	11.252	11.417	11.206


==> ex2.txt <==
0	1	1.1164	1.063	1.0639	1.0561
0.1	1	1.1363	1.0885	1.1049	1.0793
0.2	1	1.1408	1.0629	1.0969	1.0815
0.3	1	1.1254	1.0604	1.0783	1.0846
0.4	1	1.1275	1.0591	1.1396	1.1685
0.5	1	1.1279	1.0596	1.1195	1.1632
0.6	1	1.1289	1.0595	1.1593	1.3139
0.7	1	1.1291	1.0606	1.0946	1.1817
0.8	1	1.1296	1.0607	1.1604	1.1026
0.9	1	1.1299	1.0614	1.168	1.0963
1	1	1.1482	1.0655	1.1357	1.1196


==> ex3.txt <==
0	1	1.0282	1.0178	1.0185	1.0418
0.1	1	1.077	1.0725	1.3849	1.5391
0.2	1	1.0955	1.0603	1.3912	1.1635
0.3	1	1.0951	1.0482	1.2802	1.0884
0.4	1	1.086	1.0492	1.4457	1.1257
0.5	1	1.0933	1.0498	1.2346	1.4845
0.6	1	1.0935	1.0535	1.4074	1.5348
0.7	1	1.0881	1.0526	1.2863	1.5475
0.8	1	1.0883	1.0523	1.2872	1.6347
0.9	1	1.089	1.0536	1.3047	1.1975
1	1	1.0895	1.0581	1.1934	1.1399


==> ex4.txt <==
0	1	0.99997	1	1.0054	1.0402
5	1	1.0238	1.1927	1.3091	1.759
10	1	1.0487	1.0921	1.2201	1.277
15	1	1.0477	1.0586	1.2945	1.4121
20	1	1.0843	1.102	1.3084	1.2922
25	1	1.0895	1.0962	1.2831	1.4018
30	1	1.066	1.0742	1.2647	1.1127
35	1	1.0975	1.0784	1.2042	1.15
40	1	1.075	1.0539	1.3421	1.1196
45	1	1.104	1.0554	1.2402	1.2575
50	1	1.0792	1.0488	1.2034	1.218
55	1	1.1061	1.0458	1.248	1.2426
60	1	1.0812	1.0539	1.2195	1.1426

